Long-term forcing of Sun's coronal field, open flux and cosmic ray modulation potential during grand minima, maxima and regular activity phases by the solar dynamo mechanism

Magnetic fields generated in the Sun's interior by the solar dynamo mechanism drive solar activity over a range of time-scales. While space-based observations of the Sun's corona exist only for few decades, direct sunspot observations exist for a few centuries, solar open flux and cosmic ray flux variations can be reconstructed through studies of cosmogenic isotopes over thousands of years. While such reconstructions indicate the presence of extreme solar activity fluctuations in the past, causal links between millennia scale dynamo activity, consequent coronal field, solar open flux and cosmic ray modulation remain elusive. By utilizing a stochastically forced solar dynamo model we perform long-term simulations to illuminate how the dynamo generated magnetic fields govern the structure of the solar corona and the state of the heliosphere -- as indicated by variations in the open flux and cosmic ray modulation potential. We establish differences in the nature of the large-scale structuring of the solar corona during grand maximum, minimum, and regular solar activity phases and simulate how the open flux and cosmic ray modulation potential varies over time scales encompassing these different phases of solar activity. We demonstrate that the power spectrum of simulated and reconstructed solar open flux are consistent with each other. Our study provides the theoretical basis for interpreting long-term solar cycle variability based on reconstructions relying on cosmogenic isotopes and connects solar internal variations to the forcing of the state of the heliosphere.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
